On the Effective Rate of NOMA in Underlay Spectrum Sharing

In this paper, we present the delay-constrained performance analysis of a multi-antenna-assisted multiuser non-orthogonal multiple access (NOMA) based spectrum sharing system over Rayleigh fading channels. We derive analytical expressions for the sum effective rate (ER) for the downlink NOMA system under a peak interference constraint. In particular, we show the effect of the availability of different levels of channel state information (instantaneous and statistical) on the system performance. We also show the effect of different parameters of interest, including the peak tolerable interference power, the delay exponent, the number of antennas and the number of users, on the sum ER of the system under consideration. An excellent agreement between simulation and theoretical results confirms the accuracy of the analysis.

==> Data_Rate_vs_IdB_II.csv <==
I_dB,NOMA_2_1,OMA_2_1,NOMA_2_4,OMA_2_4,NOMA_4_1,OMA_4_1,NOMA_4_4,OMA_4_4
-20,0.317482613725881,0.316387463090875,0.801621320430809,0.793150310106335,0.624357628308984,0.620217316365988,1.58125653815103,1.56194069802068
-18,0.413674330731568,0.41086276034732,1.01276577694234,0.99827634489703,0.820776239045362,0.814559436469412,2.00650159415592,1.97453008732764
-16,0.53009191200476,0.52609295538486,1.26226582230592,1.23789250987964,1.06485490613807,1.05424325726928,2.5091840793918,2.45717649074053
-14,0.671384586563042,0.664294458605879,1.55204180701828,1.51289924064146,1.36164489490415,1.34448637000028,3.09317324638485,3.01131474164639
-12,0.838654892807295,0.827431391702152,1.88265989838926,1.82350119884782,1.71620889027698,1.68982458778027,3.76157611164531,3.63697870923959
-10,1.03585347408528,1.01719370298378,2.25577289542116,2.16941792690634,2.1369047851422,2.09399537465496,4.51995614539979,4.33336050938691
-8,1.26282526493974,1.23500973014059,2.67664647560293,2.55011866926826,2.62557258688541,2.5599302304481,5.36969822799422,5.09936308512478
-6,1.52193457871998,1.48207490732263,3.14301063328706,2.96498140188919,3.18792527130682,3.08982421763377,6.31781228924303,5.93390932868206
-4,1.81584517473583,1.75937222597062,3.6568278122888,3.41330387781528,3.82666838985198,3.68522263898048,7.36231829811062,6.83586933218405
-2,2.14560064369967,2.06766008212238,4.21988949962139,3.89416305056461,4.54633449731141,4.34706204578756,8.51004671371642,7.80363632804061
0,2.5116113567707,2.40741525437156,4.8316058218402,4.40619149990356,5.3483311270335,5.07562901037369,9.75584340089625,8.83454230735292
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,, ,


==> Data_Rate_vs_IdB_IS.csv <==
I_dB,NOMA_2_1,OMA_2_1,NOMA_2_4,OMA_2_4,NOMA_4_1,OMA_4_1,NOMA_4_4,OMA_4_4
-20,0.317212753043295,0.316087624571744,0.801621229925984,0.793150193983441,0.623777871936471,0.619584673299555,1.58125632664058,1.5619405283334
-18,0.413262555794103,0.410401032189564,1.01276562203615,0.998276143895191,0.819945992611204,0.81363495394684,2.00650134492295,1.97452989726159
-16,0.529466082547759,0.525380772581411,1.26226555751208,1.23789216845687,1.06366529477376,1.05289380070751,2.50918379901835,2.45717628196521
-14,0.670428241160968,0.663195550314456,1.55204135904493,1.51289868104564,1.35994526714642,1.34252101555188,3.09317294160458,3.01131451169343
-12,0.837194973544311,0.825738767724758,1.88265915710089,1.82350032933627,1.71379045544304,1.68697429771834,3.76157578631191,3.63697844941441
-10,1.03361862432338,1.01459908637725,2.25577170544913,2.16941666428807,2.1334728386483,2.08988987205808,4.51995579798006,4.33336020257862
-8,1.25813423051502,1.23106606522096,2.6766446247474,2.55011696768022,2.61881142105777,2.55407490607524,5.36969785071202,5.09936270375377
-6,1.51529494172797,1.47615508220908,3.14300788094441,2.96497926911479,3.18000208582812,3.08158224027538,6.3178118667969,5.93390883433728
-4,1.80640560327041,1.75063083522333,3.656823906574,3.41330136796192,3.81591906490273,3.67381001299775,7.36231780673396,6.83586867970637
-2,2.13217506112409,2.05500921364428,4.21988420687454,3.89416024111136,4.53186965476661,4.33156478155221,8.51004611903057,7.80363547581018
0,2.49370408398926,2.38952776516083,4.83159896483221,4.40618846923116,5.32954099476807,5.05504976212935,9.75584265682226,8.83454123077991


==> Data_Rate_vs_IdB_SI.csv <==
I_dB,NOMA_2_1,OMA_2_1,NOMA_2_4,OMA_2_4,NOMA_4_1,OMA_4_1,NOMA_4_4,OMA_4_4
-20,0.087474227238677,0.088189337368218,0.309241296830349,0.308318897002223,0.148662629175545,0.148906003000918,0.528914258672381,0.527020718282794
-18,0.13037233654262,0.130613909452678,0.438586537932785,0.436463921079447,0.223021063707903,0.223482502166411,0.759278946630786,0.756170320109362
-16,0.189721621340426,0.189222936369995,0.603080590902041,0.600190269080339,0.329208098158037,0.328953179600411,1.06094181429642,1.0548062493323
-14,0.268920299583699,0.26743809480083,0.808697330776503,0.801218703311117,0.475382942798564,0.473340133286673,1.43854228756274,1.42821912763093
-12,0.37073528588641,0.368246082496551,1.05341338610678,1.03943377804493,0.667342557421304,0.664293010716033,1.89921729501288,1.87743765175828
-10,0.496927126932866,0.493976389186677,1.33849825350318,1.31363465350972,0.913802946986441,0.908287784602979,2.44037347849872,2.40028923560717
-8,0.65204855550815,0.646299708631966,1.66699338939702,1.62256998221503,1.219805579462,1.21016029618545,3.06595915635456,2.99351055215792
-6,0.838445477576528,0.826435014636376,2.04176109992649,1.9658064432415,1.59429641169256,1.57313989653326,3.78114666435426,3.65495705875944
-4,1.05530491791039,1.03546446679469,2.46754675853466,2.34405314926326,2.03498099434409,1.99933087835175,4.59264487650802,4.3849423882357
-2,1.30652917295546,1.27460994117475,2.94830888248211,2.75878743811314,2.55169591932127,2.49039999406521,5.51145040426933,5.18612277783388
0,1.59600833139021,1.54533440855791,3.48777265900453,3.21133810242788,3.14865836617034,3.04814421017461,6.55149051962249,6.06195363428347


==> Data_Rate_vs_IdB_SS.csv <==
I_dB,NOMA_2_1,OMA_2_1,NOMA_2_4,OMA_2_4,NOMA_4_1,OMA_4_1,NOMA_4_4,OMA_4_4
-20,0.087443690741516,0.088156826105331,0.30924128504339,0.308318883785154,0.148601861404779,0.148843025106204,0.528914245123584,0.527020703669666
-18,0.130322875292116,0.13056047373292,0.438586517983923,0.436463897739487,0.222926274227845,0.223381416316055,0.759278925196035,0.756170296290159
-16,0.18964109323646,0.189133984403693,0.603080556777258,0.600190226852915,0.329057868129211,0.328790132923884,1.0609417803713,1.05480621031683
-14,0.268788317050369,0.267287897833951,0.808697271205476,0.801218625379588,0.474156655068714,0.473075658888497,1.43854223454931,1.42821906365515
-12,0.370517530277764,0.367988808236838,1.05341328152802,1.03943363266286,0.665993157967637,0.663861542896006,1.89921721227361,1.87743754746751
-10,0.496566245666466,0.49353017503844,1.33849806956616,1.31363438312382,0.913219567748183,0.907580566116424,2.44037335072568,2.40028906826237
-8,0.651442174568217,0.645519428940748,1.66699306631098,1.62256948977514,1.21889357985326,1.20899869465028,3.06595896224562,2.99351029093561
-6,0.837415708502504,0.825068533180289,2.04176053744236,1.96580558273002,1.59020952185953,1.57123660242118,3.78114637489521,3.65495666663881
-4,1.05356109824042,1.03308879081287,2.46754579385925,2.34405173504846,2.03130162562194,1.99623954352255,4.59264445378744,4.38494182746284
-2,1.30358353639511,1.27055064399585,2.94830726524552,2.75878528581232,2.54645779438037,2.48546126768542,5.51144980291976,5.1861220183237
0,1.59004986431617,1.53858517575223,3.48777002178973,3.21133509068931,3.13978372999059,3.04044724881665,6.55148968351669,6.06195266220442


==> Data_Rate_vs_theta_II.csv <==
theta,NOMA_2_1,OMA_2_1,NOMA_2_4,OMA_2_4,NOMA_4_1,OMA_4_1,NOMA_4_4,OMA_4_4
0.01,3.37225027233137,3.11402565555735,5.70179139755866,5.01848121473762,6.25544379750175,5.81110804341538,10.7220604419164,9.50894772198958
0.05,3.32686372426035,3.07915375789327,5.65377558342658,4.98677166912186,6.21188145109265,5.77784944917301,10.6736987937873,9.47745058872611
0.1,3.27092180341592,3.03655694391577,5.59521731790511,4.94831518169008,6.15976424846939,5.73677222511857,10.616875998109,9.43869168949247
0.5,2.88859149827337,2.72874868390935,5.2059783069115,4.67845053812347,5.77171071810053,5.42608379497425,10.1967829432516,9.15045797961432
1,2.5116113567707,2.40741525437156,4.8316058218402,4.40619149990356,5.3483311270335,5.07562901037369,9.75584340089625,8.83454230735292
5,1.20140159347681,1.19255644040836,3.19412286152143,3.08446192313524,3.29471511906081,3.2352603192717,7.58625691988918,7.15130187510209
10,0.767190039525648,0.764881121995717,2.29170004773468,2.24684799037162,2.23627141792916,2.22015659049315,5.99075173730242,5.79780322962367
50,0.243936920893238,0.244060615313846,1.15367804229436,1.14023228288916,0.752295020265176,0.751183258400382,2.54833438871201,2.51745894176962
100,0.144728204348679,0.144966543215419,0.757694841928776,0.757694841928776,0.450430928989521,0.450624159277317,1.91153346687856,1.89163550157081
500,0.040856579450137,0.041260006721238,0.588076278530172,0.588076278530172,0.125341324222578,0.125996709340929,1.29653021553097,1.29101850504004
1000,0.024525235314441,0.025398469313914,0.565061069091241,0.565061069091241,0.070790914441929,0.071747775097447,1.20690653622771,1.20220499670556
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,, ,


==> Data_Rate_vs_theta_IS.csv <==
theta,NOMA_2_1,OMA_2_1,NOMA_2_4,OMA_2_4,NOMA_4_1,OMA_4_1,NOMA_4_4,OMA_4_4
0.01,3.36729317766628,3.10902039957492,5.70179088543655,5.01848063183672,6.24329497743246,5.80020456597392,10.7220598758526,9.50894722692544
0.05,3.3216819725753,3.07379995681273,5.65377499252217,4.98677103682434,6.20087469421512,5.76662411892005,10.6736982267674,9.47745008169537
0.1,3.26542287138362,3.03074508532983,5.59521661619483,4.94831448319402,6.14719852000795,5.72513604607388,10.6168754299532,9.43869116660246
0.5,2.87818431808444,2.71838441103326,5.20597602651684,4.67844910071773,5.75656895942312,5.41082383052263,10.1967823533487,9.15045728474516
1,2.49370408398926,2.38952776516083,4.83159896483221,4.40618846923116,5.32954099476807,5.05504976212935,9.75584265682226,8.83454123077991
5,1.14200631121835,1.13481062041304,3.19411234315035,3.08444381777672,3.22373128840836,3.16555738129158,7.58619277746895,7.15125868475379
10,0.704972294165103,0.703731516468803,2.29170003881973,2.24684733536612,2.13747667364177,2.12331245223896,5.98933466815903,5.7971043284416
50,0.204497326479366,0.20450544760571,1.15367804229436,1.14023228288916,0.667652678886503,0.66737923718507,2.53144424687683,2.50019812004956
100,0.115883989919384,0.115910362777212,0.757694841928776,0.757694841928776,0.386758855156966,0.386908702589561,1.88863785413534,1.86958025403277
500,0.029101857721888,0.02915320493432,0.588076278530172,0.588076278530172,0.101654141707165,0.101797494318247,1.27319504489409,1.26773127390288
1000,0.015617043007704,0.015832663891185,0.565061069091241,0.565061069091241,0.056044151562884,0.05628255711522,1.18358692729261,1.17891774203978
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,, ,


==> Data_Rate_vs_theta_SI.csv <==
theta,NOMA_2_1,OMA_2_1,NOMA_2_4,OMA_2_4,NOMA_4_1,OMA_4_1,NOMA_4_4,OMA_4_4
0.01,1.88761454843784,1.79606805172049,3.69215843868766,3.29992821772866,3.42058964961107,3.27635358577666,6.79331561007878,6.14376443526944
0.05,1.87615808701695,1.78610110196479,3.68648576455204,3.2965149359997,3.41050181869944,3.26721843043746,6.79098328999695,6.14053246837976
0.1,1.86348808328856,1.77359366455778,3.68042802452366,3.29223032977141,3.39949626035809,3.25578336111288,6.78336946293785,6.13648411951827
0.5,1.75164779593426,1.67218584062488,3.62797813818944,3.2571988978016,3.29910268440734,3.16378434820366,6.73475170459953,6.10375497312969
1,1.6113624707493,1.54533440855791,3.55824156889426,3.21133810242788,3.17393538696207,3.04814421017461,6.67584706423361,6.06195363428347
5,0.893922425549348,0.875942259481969,2.88484122036965,2.70745171745498,2.28660946041057,2.22394473751366,6.15588576221208,5.68357378119154
10,0.594805923538434,0.586932281986181,2.04713247906777,1.97338896287243,1.64872315157176,1.61656528330397,5.36944876020036,5.06237104677803
50,0.203418228865976,0.203089248292485,0.940150659601325,0.925154287611274,0.611417930922523,0.607594551562581,2.53156710775454,2.47313966301071
100,0.122376191894916,0.122441487438923,0.757694841964091,0.74906852918273,0.378413605328018,0.377817328349433,1.9149757973273,1.8856503979441
500,0.0328275985715,0.033339970456168,0.588076278530172,0.583542636228123,0.112407479017719,0.112952739261881,1.31784738194316,1.30955520544397
1000,0.01827640942959,0.018610855797856,0.565061069091241,0.560545892998523,0.065052273002075,0.066015235621429,1.22944307141622,1.22230872390737
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,, ,


==> Data_Rate_vs_theta_SS.csv <==
theta,NOMA_2_1,OMA_2_1,NOMA_2_4,OMA_2_4,NOMA_4_1,OMA_4_1,NOMA_4_4,OMA_4_4
0.01,1.8864451947866,1.79394142030529,3.6921582288644,3.29992782409692,3.41794491664161,3.27191707109902,6.79331531424353,6.14376401163874
0.05,1.87490604479631,1.78385262082594,3.6864855313392,3.29651450741446,3.40777807405909,3.26267355092537,6.79098298092594,6.14053203012758
0.1,1.86031140514867,1.77118553863263,3.6804277582619,3.29222985325005,3.39521443393248,3.25110032227561,6.78336913713713,6.13648366229685
0.5,1.74765891928085,1.66819195558799,3.62797738414699,3.25719779949496,3.294044645484,3.15788594502621,6.73475120752891,6.10375433251794
1,1.60538402262414,1.53858517575223,3.55823893167946,3.21133509068931,3.1650045638947,3.04044724881665,6.67584622812781,6.06195266220442
5,0.861642839764064,0.844186382433628,2.88307041899028,2.70627837559988,2.25804446095984,2.19468997448506,6.15585221266227,5.6835523532588
10,0.552318516654205,0.545514439258306,2.0435872177255,1.96949245464024,1.59491342044975,1.56473423443075,5.36973662333384,5.06197401557571
50,0.17077549551512,0.170349249537837,0.940149565825691,0.925148045964973,0.541692098581863,0.538699134267932,2.51001476338209,2.453011713421
100,0.098862404154145,0.098792544457511,0.757694841928776,0.749068527876089,0.322409334925793,0.321735461379196,1.89289136763281,1.86377972252811
500,0.025768006155845,0.025809198970378,0.588076278530172,0.583542636228123,0.088914301162922,0.088920855998209,1.29607209388244,1.28764204286144
1000,0.013989773156091,0.014170150069683,0.565061069091241,0.560545892998523,0.049551121689604,0.049677152650167,1.20768508939418,1.20039556132484
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,, ,

